Scaling CS1 Support with Compiler-Integrated Conversational AI

This paper introduces DCC Sidekick, a web-based conversational AI tool that enhances an existing LLM-powered C/C++ compiler by generating educational programming error explanations. The tool seamlessly combines code display, compile- and run-time error messages, and stack frame read-outs alongside an AI interface, leveraging compiler error context for improved explanations. We analyse usage data from a large Australian CS1 course, where 959 students engaged in 11,222 DCC Sidekick sessions, resulting in 17,982 error explanations over seven weeks. Notably, over 50% of interactions occurred outside business hours, underscoring the tool's value as an always-available resource. Our findings reveal strong adoption of AI-assisted debugging tools, demonstrating their scalability in supporting extensive CS1 courses. We provide implementation insights and recommendations for educators seeking to incorporate AI tools with appropriate pedagogical safeguards.

==> data/feedback.csv <==
session_id,timestamp,type,This conversation helped me understand the error.,This conversation helped me fix the error.,I trust the output of this conversation.,Open Ended Feedback,Thumbs up
nSx4bp4o_7MHnQGm7nMDZ,2024-05-27 13:13:36.797,warning,5,5,5,"""""",true
JzHEwgJQe0nN1rWrbhKyC,2024-05-27 20:06:01.422,warning,5,5,5,"""I really liked that I could ask it questions about syntax. Good revision for me after forgetting some things over the break. """,true
ajT5WHVC8hnyyDVT4S7EU,2024-05-28 00:54:55.563,warning,5,5,5,"""""",true
K_AED_-r-ahbn-zxWTBMR,2024-05-28 19:52:10.43,warning,5,5,5,"""""",true
UqVwOoXlLri1JGBTt0AWg,2024-05-28 20:22:17.243,warning,5,5,5,"""""",true
yXleHtBs3Nqta24YBvR7y,2024-05-29 16:28:00.062,error,2,2,2,"""""",false
i3DNNImUGU9XBd92wJqI4,2024-06-04 11:41:39.848,warning,5,5,5,"""""",true
FPldPKdnj_AbNgqfBtV28,2024-06-05 18:44:50.976,error,1,1,1,"""""",false
vmioxeYa0yHjtIFVfWmd8,2024-06-08 12:04:05.98,error,4,4,4,"""""",true
snZfX-EdlovLB4B9WBFv1,2024-06-08 21:29:48.129,error,4,4,4,"""""",true
HfsGdbAVb0Bx_qhF4V7oH,2024-06-10 17:54:53.528,warning,5,5,5,"""""",true
_ceyTXfi69ZFxjM1C8CFx,2024-06-11 04:04:56.973,error,5,5,5,"""""",true
eJcX6sl11mXk04BHyRmvs,2024-06-11 20:31:05.045,warning,5,5,5,"""""",true
-VomSLtB1tqMdk6vv4ayZ,2024-06-11 23:51:54.425,error,5,5,5,"""""",true
blROWSYNiN0Y9CfUNhRB_,2024-06-12 22:18:01.456,runtime,1,1,1,"""""",false
-pXNwMf45Utm0JtRElK79,2024-06-16 10:05:25.176,warning,5,5,5,"""""",true
ERF6EhixTRXMKoIEBB1cO,2024-06-16 14:21:29.468,runtime,4,2,4,"""""",false
6q8FDHh7ojFqK54lyIafD,2024-06-16 16:16:01.411,warning,,,,"""""",false
zYKHc8pDVGgtA7C8GkGXY,2024-06-16 17:01:10.382,runtime,5,5,5,"""""",true
XHGSjpeucRkBss-ApxNTj,2024-06-16 20:02:02.651,warning,1,1,1,"""old code""",false
zCLA0EI13khjqk0grE6bp,2024-06-17 13:09:59.548,runtime,,,,"""""",true
yW7k_NxmVWkisi5bCNuZZ,2024-06-17 15:14:12.129,error,1,1,1,"""it brings up previous iteration of code which was already fixed instead of the latest version.""",false
2gTT1nexagkMvQL0OSmJv,2024-06-17 20:13:59.879,error,4,5,4,"""""",true
VC2CZLUt-6DeQfNtXKs7O,2024-06-18 22:16:32.782,runtime,2,1,4,"""""",false
9Qi7PijcvAPNh9zUtGOm2,2024-06-19 15:00:09.004,error,2,4,4,"""""",true
t27-655yz0lwpJpxTt179,2024-06-19 21:53:24.617,error,1,1,1,"""""",false
u8jh7cqKkJ5nRdwoQyKBU,2024-06-19 23:21:42.323,warning,5,5,5,"""""",true
fQLsQpIKppg46OSpoM1xR,2024-06-20 18:57:54.817,runtime,5,5,4,"""""",true
ne3GsS9IAcMDTAT_QuxcF,2024-06-21 13:04:54.981,error,2,1,2,"""""",false
_eTp9MChopU4mkH3gGvbY,2024-06-21 15:35:44.031,warning,5,4,4,"""""",true
-ePgtL9KWDnzo_lQ-I-fA,2024-06-22 12:08:39.964,warning,,,,"""""",true
mqSDqUcwhJ9LnYlYMffy6,2024-06-22 18:38:35.318,warning,1,1,1,"""""",false
4oaYRX8fMjoY78kRUpd61,2024-06-23 23:29:46.401,error,1,1,1,"""The code that is shown on the screen is completely different to the code I had written and compiled.""",false
fBM9gif5t8OW3ViD8l7vo,2024-06-24 19:02:45.205,error,5,4,4,"""""",true
3dRL3kTr1slcf1Zo_XJ2B,2024-06-25 00:57:16.69,warning,2,2,3,"""""",false
IQpqvUW4Es60pNJ360O5O,2024-06-25 01:09:57.732,error,5,5,5,"""""",true
8A_s-zlJmHrc3lbO8K4tV,2024-06-25 16:42:23.733,error,1,1,,"""""",false
kpmzHf-hzsY0rlDZzHNc1,2024-06-25 20:48:53.184,error,1,1,,"""""",false
84m-BPa9uoFMEw-CLSJH2,2024-06-25 20:52:07.097,error,1,1,5,"""""",false
JlNmVvGCYrFGDHC6aQcap,2024-06-25 20:57:47.871,error,1,1,,"""""",false
YlPjL-uV-zLEzwNyqUPXG,2024-06-25 20:59:44.013,error,1,1,5,"""""",false
7JZtDKSbx0fK1yErCmfjN,2024-06-26 15:47:07.238,runtime,,,,"""""",true
J46KQeLzF30GTTSN7lb08,2024-06-28 14:47:53.08,warning,,4,,"""""",true
z9iw9soEM6YvrhUMq4aFq,2024-06-28 17:07:35.719,error,,1,,"""""",false
oYKIP39kGN53CgMSdF-MD,2024-06-29 10:13:41.47,error,,,,"""I fixed this days ago and its still the old code being checked""",false
dBVXqODID7z7SVy0uxZeH,2024-07-01 12:11:11.021,error,1,1,4,"""""",false
Fzu04fl8DFCzC49bqGDuv,2024-07-01 12:48:05.635,error,1,1,3,"""""",false
Mj3FRHt7uBii82wz3H3Rm,2024-07-01 20:34:13.512,runtime,1,1,,"""""",false
TL2y-jrBYWaClp9CurV6Z,2024-07-03 14:10:19.098,error,,,,"""""",true
I_h63Z2yIl_DzEkAB_j40,2024-07-03 18:52:19.001,error,1,1,,"""""",false
W09PG_hayvAz5zfnE_6c3,2024-07-04 11:44:08.052,error,1,1,1,"""""",false
CeuLWjHT19bsklWBuljU8,2024-07-05 15:33:21.669,runtime,5,5,4,"""""",true
lAcXBOUnSiWoEtFZSscf5,2024-07-06 03:43:25.183,error,,,,"""""",false
-nkqBwNQp9VCJG-eMzmPn,2024-07-06 17:04:32.766,error,1,1,3,"""""",false
ZcS_EDPzno0YUvmiD1a9j,2024-07-08 17:00:22.265,error,1,1,1,"""""",false
X-FooXZQ3INnXWad_is_Z,2024-07-09 21:03:44.656,warning,2,1,3,"""""",false
kDWCf0DlOohOFerBGq6zY,2024-07-09 21:09:45.888,warning,4,5,4,"""""",true
AJMNOUeDxcekSfBRRnVIg,2024-07-13 00:19:26.055,runtime,5,5,5,"""""",true
Wpfp93T4mUKCnbCkKoKJu,2024-07-13 11:02:32.129,error,1,1,1,"""i need to know how tall the eifel tower is""",false
S9fbZjAJTIuP7rBMDQmnf,2024-07-13 17:03:20.077,warning,1,1,1,"""""",false
Nc0In25fEpFXhFWyGaiv3,2024-07-14 18:01:15.514,warning,5,5,5,"""""",true
TqqaIA6LGoCAu2yD_qp3Y,2024-07-14 23:48:01.922,warning,5,5,5,"""""",true
-sg6uY0k8VaGhMfXIlz-D,2024-07-15 15:52:07.752,error,1,1,1,"""""",false


==> data/grouped.csv <==
time,sessions
00:00:00,395
01:00:00,272
02:00:00,199
03:00:00,133
04:00:00,62
05:00:00,38
06:00:00,37
07:00:00,46
08:00:00,57
09:00:00,185
10:00:00,387
11:00:00,595
12:00:00,850
13:00:00,743
14:00:00,818
15:00:00,823
16:00:00,920
17:00:00,890
18:00:00,710
19:00:00,662
20:00:00,605
21:00:00,661
22:00:00,630
23:00:00,504


==> data/help-usage/compare.csv <==
date,dcc-compile,dcc-runtime,helptotal,sidekicktotal
2024-05-27,224,18,242,76
2024-05-28,275,24,299,65
2024-05-29,230,28,258,52
2024-05-30,289,36,325,37
2024-05-31,134,23,157,44
2024-06-01,78,21,99,23
2024-06-02,132,20,152,29
2024-06-03,460,47,507,130
2024-06-04,377,47,424,184
2024-06-05,405,26,431,172
2024-06-06,461,43,504,205
2024-06-07,311,32,343,184
2024-06-08,166,14,180,102
2024-06-09,191,32,223,88
2024-06-10,352,37,389,151
2024-06-11,466,59,525,209
2024-06-12,268,74,342,123
2024-06-13,273,60,333,169
2024-06-14,279,65,344,129
2024-06-15,247,45,292,142
2024-06-16,269,56,325,157
2024-06-17,599,138,737,266
2024-06-18,798,124,922,362
2024-06-19,584,130,714,257
2024-06-20,615,133,748,257
2024-06-21,545,116,661,271
2024-06-22,527,107,634,281
2024-06-23,554,127,681,380
2024-06-24,876,170,1046,482
2024-06-25,562,109,671,266
2024-06-26,404,110,514,220
2024-06-27,504,142,646,200
2024-06-28,568,178,746,285
2024-06-29,389,130,519,224
2024-06-30,501,171,672,323
2024-07-01,703,233,936,422
2024-07-02,632,230,862,342
2024-07-03,669,277,946,519
2024-07-04,638,203,841,378
2024-07-05,710,216,926,392
2024-07-06,663,220,883,360
2024-07-07,849,263,1112,475
2024-07-08,921,288,1209,414
2024-07-09,528,125,653,194
2024-07-10,423,121,544,139
2024-07-11,441,128,569,146
2024-07-12,298,106,404,164
2024-07-13,315,84,399,109
2024-07-14,606,121,727,161
2024-07-15,685,182,867,245
2024-07-16,255,96,351,76
2024-07-17,256,116,372,95


==> data/help-usage/conversation_ratio.csv <==
date,compile_sessions_with_conversations,runtime_sessions_with_conversations,total_compile_sessions,total_runtime_sessions,compile_ratio,runtime_ratio
2024-05-27,14,0,72,4,0.19444444444444445,0
2024-05-28,17,0,61,4,0.2786885245901639,0
2024-05-29,12,0,50,2,0.24,0
2024-05-30,6,0,36,1,0.16666666666666666,0
2024-05-31,7,3,37,7,0.1891891891891892,0.42857142857142855
2024-06-01,4,0,18,5,0.2222222222222222,0
2024-06-02,2,2,24,5,0.08333333333333333,0.4
2024-06-03,19,4,117,13,0.1623931623931624,0.3076923076923077
2024-06-04,51,10,165,19,0.3090909090909091,0.5263157894736842
2024-06-05,19,7,159,13,0.11949685534591195,0.5384615384615384
2024-06-06,37,4,193,12,0.19170984455958548,0.3333333333333333
2024-06-07,47,6,166,18,0.28313253012048195,0.3333333333333333
2024-06-08,19,6,88,14,0.2159090909090909,0.42857142857142855
2024-06-09,17,4,77,11,0.22077922077922077,0.36363636363636365
2024-06-10,32,6,132,19,0.24242424242424243,0.3157894736842105
2024-06-11,36,6,192,17,0.1875,0.35294117647058826
2024-06-12,14,9,95,28,0.14736842105263157,0.32142857142857145
2024-06-13,28,12,138,31,0.2028985507246377,0.3870967741935484
2024-06-14,16,8,101,28,0.15841584158415842,0.2857142857142857
2024-06-15,25,10,110,32,0.22727272727272727,0.3125
2024-06-16,23,12,128,29,0.1796875,0.41379310344827586
2024-06-17,43,22,193,73,0.22279792746113988,0.3013698630136986
2024-06-18,52,32,276,86,0.18840579710144928,0.37209302325581395
2024-06-19,48,26,204,53,0.23529411764705882,0.49056603773584906
2024-06-20,45,14,210,47,0.21428571428571427,0.2978723404255319
2024-06-21,58,17,214,57,0.27102803738317754,0.2982456140350877
2024-06-22,77,23,240,41,0.32083333333333336,0.5609756097560976
2024-06-23,75,13,326,54,0.23006134969325154,0.24074074074074073
2024-06-24,80,23,392,90,0.20408163265306123,0.25555555555555554
2024-06-25,52,18,224,42,0.23214285714285715,0.42857142857142855
2024-06-26,33,24,150,70,0.22,0.34285714285714286
2024-06-27,19,27,135,65,0.14074074074074075,0.4153846153846154
2024-06-28,60,24,217,68,0.2764976958525346,0.35294117647058826
2024-06-29,36,22,153,71,0.23529411764705882,0.30985915492957744
2024-06-30,53,38,236,87,0.2245762711864407,0.4367816091954023
2024-07-01,85,44,314,108,0.27070063694267515,0.4074074074074074
2024-07-02,56,44,251,91,0.22310756972111553,0.4835164835164835
2024-07-03,97,69,349,170,0.27793696275071633,0.40588235294117647
2024-07-04,61,60,255,123,0.23921568627450981,0.4878048780487805
2024-07-05,60,44,266,126,0.22556390977443608,0.3492063492063492
2024-07-06,58,29,258,102,0.2248062015503876,0.28431372549019607
2024-07-07,102,50,326,149,0.3128834355828221,0.33557046979865773
2024-07-08,67,31,308,106,0.21753246753246752,0.29245283018867924
2024-07-09,30,7,155,39,0.1935483870967742,0.1794871794871795
2024-07-10,21,11,93,46,0.22580645161290322,0.2391304347826087
2024-07-11,15,11,121,25,0.12396694214876033,0.44
2024-07-12,23,7,131,33,0.17557251908396945,0.21212121212121213
2024-07-13,19,12,75,34,0.25333333333333335,0.35294117647058826
2024-07-14,29,12,127,34,0.2283464566929134,0.35294117647058826
2024-07-15,38,15,193,52,0.19689119170984457,0.28846153846153844
2024-07-16,12,7,42,34,0.2857142857142857,0.20588235294117646
2024-07-17,11,11,57,38,0.19298245614035087,0.2894736842105263
2024-07-18,9,3,33,13,0.2727272727272727,0.23076923076923078


==> data/help-usage/help_usage.csv <==
date,unique_users,autotest-c,autotest shell,dcc-compile,dcc-runtime
4/7/2024,422,919,9,656,206
3/7/2024,418,800,19,682,279
2/7/2024,392,675,5,639,233
1/7/2024,408,751,22,710,235
30/6/2024,313,613,11,503,177
29/6/2024,234,349,14,394,132
28/6/2024,311,454,29,576,184
27/6/2024,307,504,59,517,147
26/6/2024,267,421,39,419,110
25/6/2024,318,431,33,568,110
24/6/2024,430,683,62,886,171
23/6/2024,325,429,53,557,131
22/6/2024,267,323,58,538,110
21/6/2024,268,236,39,548,119
20/6/2024,339,260,88,635,137
19/6/2024,324,353,76,591,132
18/6/2024,503,1208,69,812,124
17/6/2024,464,862,151,612,140
16/6/2024,315,531,180,278,56
15/6/2024,212,297,110,252,46
14/6/2024,238,278,69,285,65
13/6/2024,264,308,66,290,62
12/6/2024,221,219,51,278,76
11/6/2024,312,510,44,475,59
10/6/2024,244,366,23,358,39
9/6/2024,157,247,6,192,32
8/6/2024,123,171,6,167,14
7/6/2024,187,274,1,317,32
6/6/2024,236,385,0,465,43
5/6/2024,281,265,8,419,26
4/6/2024,203,268,0,391,47
3/6/2024,261,250,0,498,48
2/6/2024,85,59,0,139,20
1/6/2024,57,49,0,80,22
31/5/2024,98,68,0,136,24
30/5/2024,148,110,1,313,36
29/5/2024,168,67,0,243,33
28/5/2024,163,69,0,290,27
27/5/2024,181,159,0,238,19
26/5/2024,46,70,0,68,2
25/5/2024,16,22,0,17,0
24/5/2024,37,50,52,3,0
23/5/2024,37,45,0,40,4
22/5/2024,43,48,0,66,13
21/5/2024,33,11,4,40,4
20/5/2024,64,83,3,60,5
19/5/2024,41,47,0,53,11
18/5/2024,46,49,0,59,13
17/5/2024,62,70,0,90,9
16/5/2024,59,70,2,84,19
15/5/2024,62,52,0,90,13
14/5/2024,38,49,0,46,13
13/5/2024,35,33,0,36,13
12/5/2024,21,21,0,24,3
11/5/2024,15,9,0,21,1
10/5/2024,14,18,0,23,2
9/5/2024,26,14,0,43,4
8/5/2024,44,24,0,63,6
7/5/2024,22,21,18,8,0
6/5/2024,22,17,14,13,0
5/5/2024,47,17,46,16,2
4/5/2024,24,1,33,6,1
3/5/2024,32,0,25,3,2
2/5/2024,20,1,17,3,0
1/5/2024,50,33,15,36,9
30/4/2024,171,152,11,220,95
29/4/2024,279,180,7,381,199
28/4/2024,187,102,7,245,96
27/4/2024,140,72,18,155,79
26/4/2024,188,128,4,242,76
25/4/2024,291,246,7,342,110
24/4/2024,263,224,3,376,92
23/4/2024,322,257,0,404,93
22/4/2024,438,320,1,492,111
21/4/2024,560,347,1,819,182
20/4/2024,456,318,2,714,215
19/4/2024,369,224,5,533,169
18/4/2024,427,396,0,582,182
17/4/2024,520,620,1,801,216
16/4/2024,522,481,2,845,284
15/4/2024,673,841,82,893,400
14/4/2024,560,688,54,914,392
13/4/2024,458,495,21,767,276
12/4/2024,440,386,14,704,356
11/4/2024,489,561,4,682,296
10/4/2024,402,407,20,572,281
9/4/2024,484,528,7,653,317
8/4/2024,528,590,6,791,333
7/4/2024,443,559,0,747,386
6/4/2024,372,412,0,618,247
5/4/2024,371,383,0,651,257
4/4/2024,517,545,0,870,335
3/4/2024,380,328,0,579,239
2/4/2024,541,549,2,987,302
1/4/2024,443,446,0,795,166
31/3/2024,309,295,0,618,158
30/3/2024,279,259,4,574,172
29/3/2024,260,277,17,502,138
28/3/2024,383,226,64,745,155
27/3/2024,395,321,24,770,203
26/3/2024,398,363,30,766,187
25/3/2024,664,844,16,1354,379
24/3/2024,541,705,10,1046,384
23/3/2024,452,478,7,894,310
22/3/2024,520,644,7,1064,363
21/3/2024,503,593,4,1060,307
20/3/2024,524,784,18,998,333
19/3/2024,544,716,16,1087,330
18/3/2024,527,660,13,1047,333
17/3/2024,422,459,10,875,283
16/3/2024,312,344,21,624,196
15/3/2024,340,412,6,614,195
14/3/2024,381,317,96,720,219
13/3/2024,388,428,68,735,217
12/3/2024,409,459,38,768,240
11/3/2024,635,996,155,1529,308
10/3/2024,504,638,151,1280,202
9/3/2024,358,355,82,880,150
8/3/2024,377,331,53,982,177
7/3/2024,401,303,168,818,150
6/3/2024,372,319,118,822,131
5/3/2024,353,309,72,828,117
4/3/2024,662,1262,264,1156,191
3/3/2024,478,838,311,711,139
2/3/2024,331,549,164,463,71
1/3/2024,357,568,102,529,92
29/2/2024,429,685,153,705,111
28/2/2024,471,592,179,722,111
27/2/2024,472,680,96,766,113
26/2/2024,528,846,24,1122,141
25/2/2024,478,916,13,1056,84
24/2/2024,65,60,0,104,5
23/2/2024,314,508,0,719,76
22/2/2024,422,753,0,863,100
21/2/2024,413,594,0,860,96
20/2/2024,405,583,0,794,85
19/2/2024,406,488,0,821,99
18/2/2024,175,161,0,259,85
17/2/2024,87,82,0,212,35
16/2/2024,159,125,0,293,56
15/2/2024,201,92,0,483,60
14/2/2024,287,142,0,611,85
13/2/2024,218,136,0,513,48
12/2/2024,236,181,0,464,48
11/2/2024,58,88,0,143,18
10/2/2024,25,28,0,75,20
9/2/2024,41,47,0,113,15
8/2/2024,44,34,0,129,18
7/2/2024,27,24,0,70,10
6/2/2024,65,95,0,161,22
5/2/2024,68,114,0,186,24
4/2/2024,64,121,0,120,15
3/2/2024,50,90,0,94,35
2/2/2024,92,130,0,135,17
1/2/2024,88,86,0,221,26
31/1/2024,66,81,0,170,16
30/1/2024,87,104,0,228,35
29/1/2024,111,214,0,274,24
28/1/2024,74,123,0,181,31
27/1/2024,46,55,0,104,5
26/1/2024,29,41,0,81,21
25/1/2024,77,101,0,189,24
24/1/2024,54,58,0,119,23
23/1/2024,77,61,0,201,15
22/1/2024,69,59,0,176,13
21/1/2024,43,49,0,86,22
20/1/2024,22,7,0,61,13
19/1/2024,57,41,0,127,37
18/1/2024,36,18,0,59,14
17/1/2024,33,17,0,61,17
16/1/2024,37,32,0,59,11
15/1/2024,9,7,0,14,0
14/1/2024,5,1,10,1,0
13/1/2024,9,4,14,2,0
12/1/2024,7,0,0,13,3
11/1/2024,4,0,0,11,2
10/1/2024,4,2,0,4,2
9/1/2024,10,1,0,20,1
8/1/2024,11,0,0,18,18
7/1/2024,9,0,1,30,4
6/1/2024,12,0,0,40,9
5/1/2024,13,0,0,18,6
4/1/2024,10,8,0,20,7
3/1/2024,15,1,0,34,28
2/1/2024,12,6,0,21,5
1/1/2024,5,8,0,8,7
31/12/2023,4,1,0,6,5
30/12/2023,6,2,0,9,1
29/12/2023,2,0,1,1,3
28/12/2023,3,0,0,3,0
27/12/2023,6,4,0,4,9
26/12/2023,6,0,0,5,1
25/12/2023,3,0,0,2,3
24/12/2023,3,0,0,3,3
23/12/2023,5,0,0,13,1
22/12/2023,2,0,0,2,2
21/12/2023,7,0,0,11,4
20/12/2023,8,3,0,15,4
19/12/2023,2,0,0,4,0
18/12/2023,3,0,0,4,0
17/12/2023,7,1,0,14,2
16/12/2023,2,0,0,8,0
15/12/2023,4,2,0,4,2
14/12/2023,8,14,0,9,6
13/12/2023,9,1,0,10,4
12/12/2023,5,5,0,9,1
11/12/2023,5,0,0,5,3
10/12/2023,5,0,0,7,3
9/12/2023,3,0,0,4,0
8/12/2023,4,3,0,4,1
7/12/2023,5,0,0,7,2
6/12/2023,4,0,0,4,0
5/12/2023,13,13,0,16,6
4/12/2023,7,3,0,15,5
3/12/2023,6,0,0,14,0
2/12/2023,5,4,0,9,0
1/12/2023,54,55,0,51,16
30/11/2023,181,415,0,240,70
29/11/2023,116,200,0,154,57
28/11/2023,190,320,0,241,83
27/11/2023,366,557,0,578,250
26/11/2023,235,293,0,337,188
25/11/2023,185,252,0,254,114
24/11/2023,140,165,0,191,84
23/11/2023,194,286,0,357,140
22/11/2023,199,307,0,400,93
21/11/2023,232,302,0,457,137
20/11/2023,303,419,0,639,159
19/11/2023,247,391,0,603,168
18/11/2023,240,362,0,475,181
17/11/2023,508,812,0,1104,649
16/11/2023,528,819,0,1065,559
15/11/2023,492,657,0,1012,566
14/11/2023,485,660,0,959,471
13/11/2023,548,1141,0,1010,637
12/11/2023,404,800,0,692,481
11/11/2023,349,615,0,708,454
10/11/2023,357,556,0,654,346
9/11/2023,397,725,0,634,280
8/11/2023,320,584,0,576,212
7/11/2023,328,642,0,723,20
6/11/2023,471,1211,0,830,104
5/11/2023,357,637,0,660,154
4/11/2023,246,531,0,550,126
3/11/2023,274,516,0,557,120
2/11/2023,323,650,0,720,141
1/11/2023,297,575,0,542,145
31/10/2023,274,525,0,547,139
30/10/2023,414,1128,0,1069,221
29/10/2023,320,818,0,784,154
28/10/2023,235,474,0,587,93
27/10/2023,233,418,0,549,77
26/10/2023,291,451,0,714,130
25/10/2023,322,698,0,722,96
24/10/2023,493,1140,0,1580,60
23/10/2023,543,1643,0,1916,140
22/10/2023,480,1190,0,1359,123
21/10/2023,413,1076,0,1320,39
20/10/2023,392,1058,0,1208,49
19/10/2023,413,1231,0,1209,55
18/10/2023,383,1076,0,1192,68
17/10/2023,396,1132,0,1225,78
16/10/2023,307,920,0,911,72
15/10/2023,225,645,0,647,44
14/10/2023,193,554,0,508,56
13/10/2023,235,574,0,769,66
12/10/2023,277,774,0,858,101
11/10/2023,249,813,0,743,86
10/10/2023,364,1243,0,1042,141
9/10/2023,346,927,0,1105,172
8/10/2023,244,583,0,636,90
7/10/2023,179,424,0,518,54
6/10/2023,203,390,0,530,68
5/10/2023,249,356,0,774,96
4/10/2023,246,334,0,677,102
3/10/2023,288,820,0,769,67
2/10/2023,243,728,0,512,39
1/10/2023,137,290,0,306,7
30/9/2023,113,263,0,264,14
29/9/2023,165,258,0,298,19
28/9/2023,225,425,0,478,50
27/9/2023,205,343,0,418,35
26/9/2023,159,274,0,327,23
25/9/2023,305,495,0,765,72
24/9/2023,180,256,0,461,30
23/9/2023,106,173,0,219,10
22/9/2023,148,121,0,339,12
21/9/2023,224,287,0,629,42
20/9/2023,218,251,0,638,58
19/9/2023,198,230,0,518,41
18/9/2023,238,287,0,640,72
17/9/2023,108,111,0,181,54
16/9/2023,66,108,0,95,30
15/9/2023,153,72,0,248,48
14/9/2023,152,202,0,320,36
13/9/2023,179,154,0,392,45
12/9/2023,198,219,0,483,52
11/9/2023,84,101,0,161,7
10/9/2023,26,46,0,65,1
9/9/2023,16,28,0,37,10
8/9/2023,14,5,0,41,17
7/9/2023,48,46,0,99,31
6/9/2023,50,33,25,113,21
5/9/2023,55,109,6,111,12
4/9/2023,27,23,1,44,16
3/9/2023,11,4,0,22,2
2/9/2023,13,4,0,27,3
1/9/2023,12,12,0,15,3
31/8/2023,27,11,0,41,3
30/8/2023,39,22,0,86,8
29/8/2023,26,22,0,56,9
28/8/2023,10,4,0,19,4
27/8/2023,6,2,0,11,3
26/8/2023,4,1,0,5,2
25/8/2023,7,6,0,7,2
24/8/2023,21,12,0,37,7
23/8/2023,38,17,0,98,29
22/8/2023,73,57,0,109,42
21/8/2023,138,171,0,198,41
20/8/2023,114,171,0,161,33
19/8/2023,86,127,0,120,35
18/8/2023,81,103,1,108,42
17/8/2023,36,43,0,41,10
16/8/2023,54,55,33,53,8
15/8/2023,121,88,97,86,20
14/8/2023,261,322,143,339,145
13/8/2023,317,467,72,486,283
12/8/2023,226,258,51,283,176
11/8/2023,189,241,45,253,136
10/8/2023,279,308,55,365,145
9/8/2023,230,307,15,425,225
8/8/2023,212,262,14,359,188
7/8/2023,352,415,6,487,155
6/8/2023,327,260,1,584,182
5/8/2023,278,382,1,595,252
4/8/2023,469,348,1,1111,449
3/8/2023,544,639,0,1079,556
2/8/2023,431,430,128,1109,464
1/8/2023,493,633,9,1133,500
31/7/2023,620,1381,42,1138,573
30/7/2023,616,1157,65,1161,487
29/7/2023,483,961,35,1133,419
28/7/2023,463,832,21,922,443
27/7/2023,490,1030,24,850,347
26/7/2023,436,835,29,981,420
25/7/2023,369,624,18,850,280
24/7/2023,569,1091,10,1018,402
23/7/2023,451,699,8,839,320
22/7/2023,325,512,0,649,237
21/7/2023,340,523,0,678,281
20/7/2023,413,717,0,700,299
19/7/2023,347,513,0,574,200
18/7/2023,265,355,0,462,147
17/7/2023,506,1127,0,1088,316
16/7/2023,344,617,0,737,144
15/7/2023,227,408,11,613,141
14/7/2023,280,520,5,858,235
13/7/2023,378,500,90,924,241
12/7/2023,364,524,96,938,237
11/7/2023,470,601,65,1364,390
10/7/2023,618,1165,62,1721,537
9/7/2023,479,699,14,1477,434
8/7/2023,402,562,33,1185,417
7/7/2023,422,739,28,1351,425
6/7/2023,414,777,19,1302,333
5/7/2023,367,821,23,1323,354
4/7/2023,373,818,24,1153,273
3/7/2023,318,694,11,856,240
2/7/2023,265,638,29,682,153
1/7/2023,190,482,19,426,111
30/6/2023,225,352,39,408,130
29/6/2023,291,365,228,582,153
28/6/2023,254,383,90,519,167
27/6/2023,249,408,65,450,80
26/6/2023,407,618,246,913,115
25/6/2023,328,382,258,692,90
24/6/2023,250,303,145,507,69
23/6/2023,341,421,151,831,148
22/6/2023,389,402,204,993,137
21/6/2023,357,330,141,901,99
20/6/2023,375,577,208,737,72
19/6/2023,414,344,591,555,68
18/6/2023,319,212,581,350,43
17/6/2023,230,131,269,323,34
16/6/2023,274,194,266,390,50
15/6/2023,298,239,129,492,49
14/6/2023,310,230,232,563,46
13/6/2023,356,266,221,536,51
12/6/2023,182,190,72,292,48
11/6/2023,139,125,22,275,28
10/6/2023,90,86,29,229,28
9/6/2023,130,102,27,276,36
8/6/2023,184,171,20,374,35
7/6/2023,197,164,30,462,49
6/6/2023,135,10,31,354,14
5/6/2023,99,27,1,183,12
4/6/2023,43,15,6,83,6
3/6/2023,34,12,2,68,6
2/6/2023,53,111,10,9,15
1/6/2023,115,0,0,243,0
31/5/2023,112,0,0,243,0
30/5/2023,94,0,0,248,0
29/5/2023,11,0,0,43,0
28/5/2023,7,0,0,19,0
27/5/2023,9,0,0,37,0
26/5/2023,14,0,0,28,0
25/5/2023,14,0,0,42,0
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,

==> data/help-usage/help_usage_compare_old.csv <==
date,unique_users,autotest-c,autotest shell,dcc-compile,dcc-runtime,helptotal,sidekicktotal
2024-05-27,181,159,0,238,19,257,76
2024-05-28,163,69,0,290,27,317,65
2024-05-29,168,67,0,243,33,276,52
2024-05-30,148,110,1,313,36,349,37
2024-05-31,98,68,0,136,24,160,44
2024-06-01,57,49,0,80,22,102,23
2024-06-02,85,59,0,139,20,159,29
2024-06-03,261,250,0,498,48,546,130
2024-06-04,203,268,0,391,47,438,184
2024-06-05,281,265,8,419,26,445,172
2024-06-06,236,385,0,465,43,508,205
2024-06-07,187,274,1,317,32,349,184
2024-06-08,123,171,6,167,14,181,102
2024-06-09,157,247,6,192,32,224,88
2024-06-10,244,366,23,358,39,397,151
2024-06-11,312,510,44,475,59,534,209
2024-06-12,221,219,51,278,76,354,123
2024-06-13,264,308,66,290,62,352,169
2024-06-14,238,278,69,285,65,350,129
2024-06-15,212,297,110,252,46,298,142
2024-06-16,315,531,180,278,56,334,157
2024-06-17,464,862,151,612,140,752,266
2024-06-18,503,1208,69,812,124,936,362
2024-06-19,324,353,76,591,132,723,257
2024-06-20,339,260,88,635,137,772,257
2024-06-21,268,236,39,548,119,667,271
2024-06-22,267,323,58,538,110,648,281
2024-06-23,325,429,53,557,131,688,380
2024-06-24,430,683,62,886,171,1057,482
2024-06-25,318,431,33,568,110,678,266
2024-06-26,267,421,39,419,110,529,220
2024-06-27,307,504,59,517,147,664,200
2024-06-28,311,454,29,576,184,760,285
2024-06-29,234,349,14,394,132,526,224
2024-06-30,313,613,11,503,177,680,323
2024-07-01,408,751,22,710,235,945,422

==> data/help-usage/session_timeline.csv <==
date,compile_count,runtime_count,total_count,compile_inference_count,runtime_inference_count,total_inference_count
2024-05-27,72,4,76,107,4,111
2024-05-28,61,4,65,101,4,105
2024-05-29,50,2,52,69,2,71
2024-05-30,36,1,37,43,1,44
2024-05-31,37,7,44,49,12,61
2024-06-01,18,5,23,23,5,28
2024-06-02,24,5,29,31,7,38
2024-06-03,117,13,130,158,22,180
2024-06-04,165,19,184,262,40,302
2024-06-05,159,13,172,212,29,241
2024-06-06,193,12,205,267,23,290
2024-06-07,166,18,184,249,27,276
2024-06-08,88,14,102,121,27,148
2024-06-09,77,11,88,110,22,132
2024-06-10,132,19,151,201,33,234
2024-06-11,192,17,209,264,28,292
2024-06-12,95,28,123,124,47,171
2024-06-13,138,31,169,186,50,236
2024-06-14,101,28,129,128,44,172
2024-06-15,110,32,142,157,58,215
2024-06-16,128,29,157,183,69,252
2024-06-17,193,73,266,256,111,367
2024-06-18,276,86,362,382,155,537
2024-06-19,204,53,257,313,114,427
2024-06-20,210,47,257,312,98,410
2024-06-21,214,57,271,353,94,447
2024-06-22,240,41,281,493,139,632
2024-06-23,326,54,380,541,86,627
2024-06-24,392,90,482,579,136,715
2024-06-25,224,42,266,310,73,383
2024-06-26,150,70,220,243,105,348
2024-06-27,135,65,200,173,130,303
2024-06-28,217,68,285,333,124,457
2024-06-29,153,71,224,244,109,353
2024-06-30,236,87,323,341,145,486
2024-07-01,314,108,422,539,260,799
2024-07-02,251,91,342,430,181,611
2024-07-03,349,170,519,611,327,938
2024-07-04,255,123,378,379,308,687
2024-07-05,266,126,392,387,228,615
2024-07-06,258,102,360,436,179,615
2024-07-07,326,149,475,577,283,860
2024-07-08,308,106,414,475,177,652
2024-07-09,155,39,194,227,48,275
2024-07-10,93,46,139,133,76,209
2024-07-11,121,25,146,148,56,204
2024-07-12,131,33,164,201,46,247
2024-07-13,75,34,109,120,72,192
2024-07-14,127,34,161,221,74,295
2024-07-15,193,52,245,282,89,371
2024-07-16,42,34,76,60,50,110
2024-07-17,57,38,95,84,62,146
2024-07-18,33,13,46,48,17,65

